A Hybrid Intelligence Method for Argument Mining

Large-scale survey tools enable the collection of citizen feedback in opinion corpora. Extracting the key arguments from a large and noisy set of opinions helps in understanding the opinions quickly and accurately. Fully automated methods can extract arguments but (1) require large labeled datasets that induce large annotation costs and (2) work well for known viewpoints, but not for novel points of view. We propose HyEnA, a hybrid (human + AI) method for extracting arguments from opinionated texts, combining the speed of automated processing with the understanding and reasoning capabilities of humans. We evaluate HyEnA on three citizen feedback corpora. We find that, on the one hand, HyEnA achieves higher coverage and precision than a state-of-the-art automated method when compared to a common set of diverse opinions, justifying the need for human insight. On the other hand, HyEnA requires less human effort and does not compromise quality compared to (fully manual) expert analysis, demonstrating the benefit of combining human and artificial intelligence.

==> images/image_data/louvain_cluster_errors_option4.dat <==
0.1 0.8860759493670886
0.11836734693877551 0.8533333333333334
0.13673469387755102 0.8536036036036035
0.15510204081632656 0.8028169014084507
0.17346938775510207 0.7395833333333333
0.19183673469387758 0.7437158469945354
0.21020408163265308 0.6763636363636364
0.2285714285714286 0.6412087912087912
0.2469387755102041 0.5422222222222222
0.2653061224489796 0.5327526132404181
0.2836734693877551 0.4539253539253539
0.3020408163265306 0.47492997198879544
0.3204081632653062 0.3553968253968254
0.3387755102040817 0.31887755102040816
0.3571428571428572 0.22142857142857142
0.3755102040816327 0.11925465838509317
0.3938775510204082 0.19426406926406925
0.41224489795918373 0.11166666666666666
0.43061224489795924 0.1556437389770723
0.44897959183673475 0.11059757236227824
0.46734693877551026 0.16353615520282186
0.48571428571428577 0.17175536881419234
0.5040816326530613 0.15914608267549443
0.5224489795918368 0.2815566378066378
0.5408163265306123 0.1798185941043084
0.5591836734693878 0.1826506826506826
0.5775510204081633 0.29074259074259073
0.5959183673469388 0.18614163614163617
0.6142857142857143 0.3486291486291486
0.6326530612244898 0.2967765567765568
0.6510204081632653 0.2199675324675325
0.6693877551020408 0.2793162393162393
0.6877551020408164 0.2651370851370851
0.7061224489795919 0.3057283856303464
0.7244897959183674 0.4058544629973202
0.7428571428571429 0.3695003703849348
0.7612244897959184 0.3892253871245468
0.7795918367346939 0.41033617593767974
0.7979591836734694 0.3421986976608825
0.8163265306122449 0.426021201021201
0.8346938775510204 0.3943483002293071
0.8530612244897959 0.3765838352680458
0.8714285714285714 0.3642047930283225
0.889795918367347 0.4685336295398215
0.9081632653061225 0.46633536833536826
0.926530612244898 0.47081956173883893
0.9448979591836735 0.4204672793093846
0.963265306122449 0.46358974358974364
0.9816326530612246 0.4617706659811923
1.0 0.5012132822477651


==> images/image_data/louvain_cluster_errors_option5.dat <==
0.1 0.8928571428571429
0.11836734693877551 0.8928571428571429
0.13673469387755102 0.8653846153846154
0.15510204081632656 0.8367346938775511
0.17346938775510207 0.7916666666666666
0.19183673469387758 0.7777777777777778
0.21020408163265308 0.7341463414634146
0.2285714285714286 0.6894736842105263
0.2469387755102041 0.6
0.2653061224489796 0.5375
0.2836734693877551 0.6268817204301075
0.3020408163265306 0.5119047619047619
0.3204081632653062 0.42948717948717946
0.3387755102040817 0.43917748917748917
0.3571428571428572 0.42092731829573937
0.3755102040816327 0.3066137566137566
0.3938775510204082 0.33814814814814814
0.41224489795918373 0.309077380952381
0.43061224489795924 0.2591534391534392
0.44897959183673475 0.04224664224664224
0.46734693877551026 0.343968253968254
0.48571428571428577 0.26521164021164023
0.5040816326530613 0.07903439153439155
0.5224489795918368 0.25751803751803753
0.5408163265306123 0.16023629148629148
0.5591836734693878 0.1497564935064935
0.5775510204081633 0.3079816017316017
0.5959183673469388 0.1965555278055278
0.6142857142857143 0.21251040626040624
0.6326530612244898 0.3573509823509824
0.6510204081632653 0.251544289044289
0.6693877551020408 0.25457459207459204
0.6877551020408164 0.24534561299267185
0.7061224489795919 0.33259354680407316
0.7244897959183674 0.24321219715956557
0.7428571428571429 0.2723707664884136
0.7612244897959184 0.32267790688843323
0.7795918367346939 0.27095820845820845
0.7979591836734694 0.32958266879319514
0.8163265306122449 0.31518259518259517
0.8346938775510204 0.3163039376082854
0.8530612244897959 0.29008615567439094
0.8714285714285714 0.31518259518259517
0.889795918367347 0.3113921826965306
0.9081632653061225 0.4761972421818969
0.926530612244898 0.4085735171261487
0.9448979591836735 0.39555335968379446
0.963265306122449 0.32397546897546897
0.9816326530612246 0.4120669320359723
1.0 0.4761972421818969


==> images/image_data/louvain_cluster_errors_option8.dat <==
0.1 0.9701492537313433
0.11836734693877551 0.9384615384615385
0.13673469387755102 0.9032258064516129
0.15510204081632656 0.864406779661017
0.17346938775510207 0.8421052631578947
0.19183673469387758 0.7924528301886793
0.21020408163265308 0.7708333333333334
0.2285714285714286 0.7730496453900708
0.2469387755102041 0.748062015503876
0.2653061224489796 0.7073170731707317
0.2836734693877551 0.5931372549019607
0.3020408163265306 0.5342261904761905
0.3204081632653062 0.5192012288786482
0.3387755102040817 0.493431855500821
0.3571428571428572 0.5139194139194139
0.3755102040816327 0.35797101449275365
0.3938775510204082 0.3651190476190476
0.41224489795918373 0.364327485380117
0.43061224489795924 0.25489417989417995
0.44897959183673475 0.30718954248366015
0.46734693877551026 0.16968253968253968
0.48571428571428577 0.17502645502645503
0.5040816326530613 0.23522588522588522
0.5224489795918368 0.15306122448979592
0.5408163265306123 0.288973063973064
0.5591836734693878 0.14224714679260134
0.5775510204081633 0.19780543530543535
0.5959183673469388 0.14471861471861472
0.6142857142857143 0.15906926406926405
0.6326530612244898 0.1797757797757798
0.6510204081632653 0.1460923970727892
0.6693877551020408 0.13137085137085136
0.6877551020408164 0.26266590552304836
0.7061224489795919 0.2144119769119769
0.7244897959183674 0.18826020792932557
0.7428571428571429 0.19223219590866647
0.7612244897959184 0.26524943310657595
0.7795918367346939 0.3251711251711251
0.7979591836734694 0.2564387992959421
0.8163265306122449 0.32762145262145265
0.8346938775510204 0.42039247517188694
0.8530612244897959 0.3601839096575939
0.8714285714285714 0.38130390077758497
0.889795918367347 0.2833583613382375
0.9081632653061225 0.35414155736736386
0.926530612244898 0.35729571934175514
0.9448979591836735 0.49250221105059816
0.963265306122449 0.45187198067632844
0.9816326530612246 0.5064794345439506
1.0 0.5013452497323465


==> images/image_data/spectral_cluster_errors_option4.dat <==
1 0.7563046192259675
2 0.6369959088252484
3 0.5850165035425346
4 0.5229087328052966
5 0.49790043290043284
6 0.4383947236114419
7 0.3870037758693221
8 0.3855727605727606
9 0.3360812027478694
10 0.33273448773448777
11 0.2710168916051269
12 0.2934463684463684
13 0.28972138972138967
14 0.25323129251700677
15 0.21645502645502646
16 0.22157738095238094
17 0.24943977591036415
18 0.185978835978836
19 0.33015873015873015
20 0.16714285714285712
21 0.26285714285714284
22 0.3303030303030303
23 0.17422360248447202
24 0.14968944099378884
25 0.21666666666666665
26 0.2511904761904762
27 0.21866666666666668
28 0.1728395061728395
29 0.2654761904761905
30 0.3594356261022928
31 0.14444444444444443
32 0.36666666666666664
33 0.33666666666666667
34 0.35555555555555557
35 0.17222222222222222
36 0.33142857142857146
37 0.31616161616161614
38 0.26764705882352946
39 0.40952380952380957
40 0.36752136752136755
41 0.37192982456140355
42 0.3833333333333334
43 0.37521367521367527
44 0.39145299145299145
45 0.5
46 0.4146341463414634
47 0.45703703703703713
48 0.43333333333333335
49 0.4992592592592593


==> images/image_data/spectral_cluster_errors_option5.dat <==
1 0.7306547619047619
2 0.5794255794255794
3 0.48990955649994555
4 0.41539177197071936
5 0.3729409479409479
6 0.2967032967032967
7 0.21712018140589565
8 0.2086038961038961
9 0.18370210036876702
10 0.17738095238095242
11 0.13225108225108223
12 0.18946608946608948
13 0.10476190476190475
14 0.17585034013605444
15 0.12888888888888891
16 0.14791666666666667
17 0.06666666666666667
18 0.19126984126984128
19 0.16428571428571428
20 0.1929824561403509
21 0.27301587301587305
22 0.24385964912280703
23 0.19848484848484846
24 0.17246376811594202
25 0.1579710144927536
26 0.11333333333333333
27 0.24
28 0.16527777777777777
29 0.39655172413793105
30 0.3611111111111111
31 0.22413793103448276
32 0.3277777777777778
33 0.4444444444444445
34 0.3585858585858586
35 0.3939393939393939
36 0.4166666666666667
37 0.5462962962962963
38 0.5370370370370371
39 0.5087719298245614
40 0.5128205128205128
41 0.55
42 0.6269841269841271
43 0.5934959349593496
44 0.6666666666666667
45 0.6370370370370371
46 0.7246376811594203
47 0.6744186046511629
48 0.6950354609929079
49 0.723404255319149


==> images/image_data/spectral_cluster_errors_option8.dat <==
1 0.7003410059676045
2 0.5655060302237722
3 0.5034036012296882
4 0.4532738095238095
5 0.4222911728794081
6 0.31001221001221
7 0.2771062271062271
8 0.2552128427128427
9 0.21825396825396826
10 0.20698412698412696
11 0.14574314574314576
12 0.13234126984126984
13 0.14841269841269839
14 0.24625850340136052
15 0.1914285714285714
16 0.19037037037037036
17 0.20208333333333334
18 0.21296296296296294
19 0.12456140350877193
20 0.13
21 0.20793650793650795
22 0.1393939393939394
23 0.24920634920634915
24 0.312280701754386
25 0.2541666666666667
26 0.2888888888888889
27 0.3753086419753086
28 0.26666666666666666
29 0.17261904761904762
30 0.2275862068965517
31 0.41666666666666674
32 0.2833333333333333
33 0.30370370370370375
34 0.2367816091954023
35 0.3464646464646465
36 0.2857142857142857
37 0.357843137254902
38 0.4166666666666667
39 0.4537037037037038
40 0.48245614035087725
41 0.5463414634146342
42 0.5487804878048781
43 0.516260162601626
44 0.6287878787878788
45 0.662878787878788
46 0.6074074074074075
47 0.6231884057971016
48 0.6630434782608695
49 0.6458333333333334


==> images/image_data/unclear_votes_option4.dat <==
0 11
1 12
2 8
3 9
4 5
5 7
6 6
7 6
8 2
9 4
10 2
11 2
12 2
13 2
14 2
15 2
18 3
20 2
21 1
23 1
30 1


==> images/image_data/unclear_votes_option5.dat <==
0 18
1 16
2 9
3 6
4 3
5 2
6 1
7 1
8 1
9 2
10 2
11 1
12 1
16 1


==> images/image_data/unclear_votes_option8.dat <==
0 13
1 9
2 10
3 9
4 4
5 4
6 2
7 4
8 1
10 2
12 4
13 2
14 1
16 1
20 1
31 2


==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

